Asteroseismology with solar-like oscillations

Almost 100 years ago Sir Arthur Eddington noted that the interiors of stars were inaccessible to observations. The advent of helio- and asteroseismology has completely changed this assessment. Helioseismology has provided very detailed information about the interior structure and dynamics of the Sun, highlighting remaining issues in our understanding of the solar interior. In the last decade extensive observations of stellar oscillations, in particular from space photometry, have provided very detailed information about the global and internal properties of stars. Here I provide an overview of these developments, including the remarkable insight that has been obtained on the properties of evolved stars.

==> makeidx.sty.txt <==
%%
%% This is file `makeidx.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% makeindx.dtx  (with options: `makeidx')
%% 
%% This is a generated file.
%% 
%% Copyright 1993-2014
%% The LaTeX3 Project and any individual authors listed elsewhere
%% in this file.
%% 
%% This file was generated from file(s) of the LaTeX base system.
%% --------------------------------------------------------------
%% 
%% It may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, either version 1.3c
%% of this license or (at your option) any later version.
%% The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.3c or later is part of all distributions of LaTeX
%% version 2005/12/01 or later.
%% 
%% This file has the LPPL maintenance status "maintained".
%% 
%% This file may only be distributed together with a copy of the LaTeX
%% base system. You may however distribute the LaTeX base system without
%% such generated files.
%% 
%% The list of all files belonging to the LaTeX base distribution is
%% given in the file `manifest.txt'. See also `legal.txt' for additional
%% information.
%% 
%% The list of derived (unpacked) files belonging to the distribution
%% and covered by LPPL is defined by the unpacking scripts (with
%% extension .ins) which are part of the distribution.
\ProvidesPackage{makeidx}
                [2014/09/29 v1.0m Standard LaTeX package]
\newcommand*\see[2]{\emph{\seename} #1}
\providecommand*\seealso[2]{\emph{\alsoname} #1}
\newcommand\printindex{\@input@{\jobname.ind}}
\providecommand\seename{see}
\providecommand*\alsoname{see also}
\endinput
%%
%% End of file `makeidx.sty'.

==> reference.txt <==
Proc. International conference on: Variability of the Sun and sun-like stars:
from asteroseismology to space weather,
Baku, Azerbaijan, 6 - 8 July 2015,
ed. J.-P. Rozelot, Lecture Notes in Physics, Springer, in the press.
